Low frequency oscillations in black holes: a spectral-timing approach to the case of GX 339-4

We analyzed RXTE/PCA and HEXTE data of the transient black hole binary GX 339-4, col- lected over a time span of eight years. We studied the properties and the behavior of low frequency quasi periodic oscillations (QPOs) as a function of the integrated broad-band variability and the spectral parameters during four outbursts (2002, 2004, 2007, 2010). Most of the QPOs could be classified following the ABC classification that has been proposed before. Our results show that the ABC classification can be extended to include spectral dependencies and that the three QPO types have indeed intrinsically different properties. In terms of the relation between QPO frequency and power-law flux, type-A and -C QPOs may follow the same relation, whereas the type-B QPOs trace out a very different relation. Type-B QPO frequencies clearly correlate with the powerlaw-flux and are connected to local increases of the count rate. The frequency of all QPOs observed in the rising phase of the 2002, 2007 and 2010 outburst correlate with the disk flux. Our results can be interpreted within the framework of recently proposed QPO models involving Lense-Thirring precession. We suggest that type- C and -A QPOs might be connected and could be interpreted as being the result of the same phenomenon observed at different stages of the outburst evolution, while a different physical process produces type-B QPOs.

==> H_rms_QPO.txt <==
0.227735	0.000800721	0.0664	0.0004
0.252192	0.00111733	0.0922	0.0011
0.250756	0.0011312	0.0963	0.0011
0.208861	0.000731553	0.05561874	0.00102959
0.222363	0.000912784	0.0578	0.0011
0.256215	0.00361407	0.0981	0.0065
0.256924	0.00144011	0.0965	0.0019
0.270591	0.00114163	0.0911	0.0018
0.25366	0.00107622	0.0824	0.0013
0.293321	0.00272705	0.0978	0.0089
0.261966	0.000917828	0.0841	0.0005
0.259315	0.000950767	0.0866	0.0007
0.264	0.00194484	0.014	0.044
0.276134	0.00217951	0.0844	0.0059
0.334866	0.00241149	0.1383	0.0038
0.255985	0.00102558	0.0825	0.0024
0.236132	0.000965425	0.0653	0.0008
0.261992	0.000963576	0.0933	0.0009
0.262332	0.00113012	0.0997	0.0014
0.243264	0.000934175	0.0724	0.0012
0.237892	0.00103909	0.0754	0.0019
0.258585	0.00111301	0.0863	0.0012
0.235052	0.00151717	0.0882	0.0036
0.234298	0.00126758	0.0636	0.0036
0.223446	0.00118771	0.0326	0.0114
0.282266	0.00291534	0.1009	0.0056
0.269058	0.00376488	0.0851	0.0204
0.291515	0.0029417	0.0986	0.0104
0.299445	0.00294137	0.0904	0.0286
0.227735	0.000800721	0.026209699	0.001428364
0.208861	0.000731553	0.028497688	0.001825354
0.208861	0.000731553	0.027995653	0.001641735
0.22169	0.000894754	0.0219	0.0023
0.209302	0.00083064	0.0283	0.0022
0.204337	0.000778461	0.0249	0.002
0.217231	0.000816139	0.0258	0.0019
0.209809	0.000772957	0.0266	0.0015
0.766107	0.00271124	0.2976	0.0026
0.763252	0.00253734	0.2973	0.0023
0.696714	0.00241214	0.2215	0.0013
0.694297	0.00218264	0.2203	0.0006
0.561883	0.00216762	0.2009	0.0014
0.354456	0.00117955	0.1545	0.0004
0.355952	0.00115007	0.1544	0.0002
0.360314	0.00140324	0.1559	0.001
0.341696	0.0013798	0.1502	0.001
0.266076	0.00107152	0.1151	0.0008
0.237475	0.00162852	0.1065	0.0038
0.271816	0.00114197	0.1205	0.0012
0.364379	0.00251783	0.1922	0.003
0.362683	0.00179812	0.1869	0.0019
0.292893	0.00166755	0.1423	0.0024
0.28911	0.00208968	0.1429	0.0039
0.306417	0.00250741	0.1508	0.0041
0.395098	0.00411496	0.1821	0.0043
0.479972	0.0048902	0.228	0.005
0.586379	0.00345059	0.2521	0.0022
0.763267	0.00455283	0.3078	0.0033
0.727943	0.00362312	0.2694	0.0021
0.71393	0.00344125	0.2493	0.0021
0.70459	0.00273532	0.2488	0.0013
0.645714	0.00337251	0.2368	0.0023
0.43727	0.00248488	0.1831	0.002
0.3858	0.00156348	0.1746	0.001
0.360916	0.00125211	0.1635	0.0004
0.583685	0.00416337	0.2487	0.0032
0.771445	0.00260841	0.3082	0.0023
0.770688	0.0025584	0.3077	0.002
0.765583	0.00253987	0.3005	0.0019
0.758944	0.00250118	0.2979	0.0018
0.748219	0.00294272	0.2747	0.003
0.730628	0.00245537	0.2576	0.0015
0.686361	0.00226085	0.2241	0.0009
0.670261	0.00221189	0.2167	0.0011
0.621389	0.00205751	0.2071	0.0009
0.546723	0.0018182	0.196	0.0008
0.461154	0.00154917	0.1825	0.0007
0.410545	0.00138869	0.1714	0.0007
0.41908	0.0014973	0.1723	0.0009
0.423905	0.00156212	0.1741	0.001
0.379538	0.00139945	0.1638	0.001
0.342943	0.00117801	0.1492	0.0006
0.295271	0.0010363	0.1286	0.0007
0.288394	0.00101722	0.1252	0.0007
0.295807	0.00105815	0.1244	0.0007
0.493396	0.00375762	0.2127	0.0036
0.548722	0.00470271	0.2211	0.0044
0.576923	0.00433384	0.2282	0.0055
0.586974	0.00405732	0.248	0.0041
0.598005	0.00526858	0.2548	0.0114
0.592539	0.00432147	0.2522	0.0045
0.584124	0.00387527	0.2451	0.004
0.596369	0.00381132	0.2475	0.0027
0.786867	0.00298602	0.3244	0.0036
0.782892	0.00283775	0.3152	0.0026
0.77672	0.00288737	0.3098	0.0031
0.780765	0.00268436	0.3166	0.0022
0.774925	0.00288977	0.3157	0.0031
0.776545	0.00343251	0.3093	0.0043
0.772457	0.00300928	0.3056	0.0035
0.769609	0.00320589	0.3013	0.0037
0.733913	0.00312323	0.2665	0.0029
0.672378	0.00247061	0.2191	0.0014
0.64848	0.00268385	0.2157	0.0017
0.563969	0.00208216	0.2002	0.0013
0.562542	0.00225744	0.1996	0.0017
0.515495	0.00175793	0.1939	0.0008
0.454438	0.00193033	0.1768	0.0016
0.345866	0.0014244	0.1461	0.001
0.308474	0.00129121	0.1369	0.0013

==> longtable.dtx.txt <==
% \iffalse meta-comment
%
% Copyright 1993 1994 1995 1996 1997 1998 1999 2000 2001 2002 2003 2004 2005
% 2006 2008 2009
% The LaTeX3 Project and any individual authors listed elsewhere
% in this file. 
% 
% This file is part of the Standard LaTeX `Tools Bundle'.
% -------------------------------------------------------
% 
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3c
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.3c or later is part of all distributions of LaTeX 
% version 2005/12/01 or later.
% 
% The list of all files belonging to the LaTeX `Tools Bundle' is
% given in the file `manifest.txt'.
% 
% \fi
% \iffalse
%% File: longtable.dtx Copyright (C) 1990-2001 David Carlisle
%
%<*dtx>
          \ProvidesFile{longtable.dtx}
%</dtx>
%<package>\NeedsTeXFormat{LaTeX2e}[1995/06/01]
%<package>\ProvidesPackage{longtable}
%<driver> \ProvidesFile{longtable.drv}
% \fi
%         \ProvidesFile{longtable.dtx}
          [2004/02/01 v4.11 Multi-page Table package (DPC)]
%
% \iffalse
%<*driver>
\documentclass{ltxdoc}
\usepackage{longtable}
\begin{document}
\DocInput{longtable.dtx}
\end{document}
%</driver>
% \fi
%
% \GetFileInfo{longtable.dtx}
% \title{The \textsf{longtable} package\thanks{This file
%        has version number \fileversion, last
%        revised \filedate.}}
% \author{David Carlisle\thanks{The new algorithm for aligning `chunks'
% of a table used in version 4 of this package was devised coded
% and documented by David Kastrup,
% \texttt{dak@neuroinformatik.ruhr-uni-bochum.de}.}}
% \date{\filedate}
%
% \let\package\textsf
% \let\env\textsf
% \providecommand\finalclearpage{\clearpage}
%
%  \maketitle
%
% \begin{abstract}
%  This package defines the \env{longtable} environment, a multi-page
%  version of \env{tabular}.
% \end{abstract}
%
% \DeleteShortVerb{\|}
% \MakeShortVerb{\"}
%
% \changes{v0.00}{1989/11/06}
%    {`Version 0' distributed as longtab.sty
%      always used just one chunk for the whole table}
%
% \changes{v1.00}{1990/12/20}
%    {Initial version}
%
% \changes{v2.00}{1991/06/17}
%    {Support NFSS and array.sty}
%
% \changes{v3.00}{1992/03/16}
%    {New implementation. tables may now start anywhere on the page.}
%
% \changes{v3.01}{1992/04/06}
%    {(Michel Goossens) If a chunk ends on a line in which the first
%     entry is empty, wierd errors occur. Added special begin and end
%     groups, (\cs{ifnum}0 ) stuff as  explained in Appendix D.}
%
% \changes{v3.02}{1992/04/09}
%    {(Michel Goossens) Longtable fails if the table counter is reset
%     during a document. Now use an internal counter, but still
%     increment table so \cs{caption} and \cs{label} work out right.}
%
% \changes{v3.03}{1992/06/25}
%    {Add \cs{@ifundefined\{reset@font\}} so that the documentation may
%     be processed with old versions of \LaTeX.}
% \changes{v3.03}{1992/06/25}
%    {Modify the treatment of \cs{d@llar} to match the new versions of
%     Mittelbach's array.sty (array.sty v2.0h)}
%
% \changes{v3.04}{1992/11/12}
%    {(Jean-Pierre Drucbert) Longtable failed when used with
%     \cs{includeonly}.}
% \changes{v3.04}{1992/11/12}
%    {Fix bug which stopped \cs{kill} working correctly in headings.}
% \changes{v3.04}{1992/11/12}
%    {(Graham Gough) Made \cs{setlongtables} issue a warning message.}
% \changes{v3.04}{1992/11/12}
%    {(Sebastian Rahtz) longtable ran out of memory on really long
%     tables. Another bug introduced in V3.}
%
% \changes{v3.05}{1992/11/20}
%   {(Juergen Peus) Table was hard coded into the captions, Now the
%     captions use \cs{fnum@table}, so \cs{tablename} will be used.}
%
% \changes{v3.06}{1993/01/21}
%    {(Ingo Hoffmann) longtable fails with letter style.
%     The table counter is not defined, and the .aux file is not used in
%     the same way. This version will use a .lta file for letter style.}
%
% \changes{v3.07}{1993/06/09}
%    {Allow the \LaTeX\ syntax \cs{setcounter}\{LTchunksize\}\{10\}}
%
% \changes{v3.08}{1993/06/09}
%     {Update for \LaTeXe}
%
% \changes{v3.09}{1994/03/15}
%     {New ltxdoc style}
%
% \changes{v3.11}{1994/05/22}
%      {Option handling added, new style errors and warnings}
%
% \changes{v3.12}{1994/06/30}
%      {Remove special letter class handling from v3.06, not needed for
%      new letter class}
%
% \changes{v4.00}{1996/04/08}
%      {(DK) New algorithm to align chunks devised and coded by David
%      Kastrup}
%
% \changes{v4.02}{1996/04/16}
%      {(DPC/DK) documentation improvements}
%
% \changes{v4.06}{1997/06/28}
%      {(DK) new email address}
%
% \CheckSum{1045}
%
%
% \makeatletter
% \def\@oddfoot{\normalfont\rmfamily\dotfill Page \thepage\dotfill}
% \def\@oddhead{\dotfill{\normalfont\ttfamily longtable.sty}\dotfill}
% \def\ps@titlepage{\let\@oddhead\@empty}
% \makeatother
%
%
% \setlength\LTleft\parindent
% \setlength\LTright\fill
% \setcounter{LTchunksize}{10}
%
% \def\v{\char`}
%
% ^^A \vbox to 100pt makes the page breaks the same on the first run.
% \changes{v3.08}{1993/06/09}
%     {No need to use \cs{vbox} with \LaTeXe\ minipage}
% \noindent\begin{minipage}[t][130pt]{\textwidth}
% \listoftables
% \end{minipage}
%
% \section{Introduction}
%
% The \package{longtable} package defines a new environment,
% \DescribeEnv{longtable} 
% \env{longtable}, which has most of the features of the \env{tabular}
% environment, but produces tables which may be broken by \TeX's
% standard page-breaking algorithm. It also shares some features with
% the \env{table} environment. In particular it uses the same counter,
% \texttt{table}, and has a similar "\caption" command. Also, the
% standard "\listoftables" command lists tables produced by either the
% \env{table} or \env{longtable} environments.
%
% The following example uses most of the features of the \env{longtable}
% environment. An edited listing of the input for this example appears
% in Section~\ref{listing}.
%
% \textbf{Note:} Various parts of the following table will
% \textbf{not} line up correctly until this document has been run
% through \LaTeX\ several times.  This is a characteristic feature of
% this package, as described below.
%
% \begin{longtable}{@{*}r||p{1in}@{*}}
% KILLED & LINE!!!! \kill
% \caption
% [An optional table caption (used in the list of tables)]
% {A long table\label{long}}\\
% \hline\hline
% \multicolumn{2}{@{*}c@{*}}%
%      {This part appears at the top of the table}\\
% \textsc{First}&\textsc{Second}\\
% \hline\hline
% \endfirsthead
% \caption[]{(continued)}\\
% \hline\hline
% \multicolumn{2}{@{*}c@{*}}%
%       {This part appears at the top of every other page}\\
% \textbf{First}&\textbf{Second}\\
% \hline\hline
% \endhead
% \hline
% This goes at the&bottom.\\
% \hline
% \endfoot
% \hline
% These lines will&appear\\
% in place of the & usual foot\\
% at the end& of the table\\
% \hline
% \endlastfoot
% \env{longtable}  columns  are specified& in the \\
% same way as  in the \env{tabular}& environment.\\
% "@{*}r||p{1in}@{*}"& in this case.\\
% Each row ends with a& "\\" command.\\
% The "\\"  command  has an& optional\\
% argument, just as in& the\\
%  \env{tabular}&environment.\\[10pt]
% See the  effect  of "\\[10pt]"&?\\
% Lots of lines& like this.\\
% Lots of lines& like this.\\
% Lots of lines& like this.\\
% Lots of lines& like this.\\
% Also  "\hline"  may be used,&  as in \env{tabular}.\\
% \hline
% That  was a "\hline"&.\\
% \hline\hline
% That  was "\hline\hline"&.\\
% \multicolumn{2}{||c||}%
% {This is a \ttfamily\v\\multicolumn\v{2\v}\v{||c||\v}}\\
% If a  page break  occurs at a "\hline" then& a line is drawn\\
% at the bottom of one  page  and at the& top of the next.\\
% \hline
% The  "[t] [b] [c]"  argument of \env{tabular}& can  not be used.\\
% The optional argument may be  one of& "[l] [r] [c]"\\
% to specify whether  the  table  should be& adjusted\\
% to the  left, right& or centrally.\\
% \hline\hline
% Lots of lines& like this.\\
% Lots of lines& like this.\\
% Lots of lines& like this.\\
% Lots of lines& like this.\\
% Lots of lines& like this.\\
% Lots of lines& like this.\\
% Lots of lines& like this.\\
% Lots of lines& like this.\\
% Lots of lines& like this.\\
% Lots of lines& like this.\\
% Lots of lines& like this.\\
% Lots of lines& like this.\\
% Lots of lines& like this.\\
% Lots of lines& like this.\\
% Lots of lines& like this.\\
% Lots of lines& like this.\\
% Lots of lines& like this.\\
% Lots of lines& like this.\\
% Lots of lines& like this.\\
% Lots of lines& like this.\\
% Some lines may take up a lot of space, like this: &
%     \raggedleft This last column is a ``p'' column so this
%     ``row'' of the table can take up several lines. Note however that
%     \TeX\ will  never break a page within such a row. Page breaks only
%     occur between rows of the table or at "\hline" commands.
%     \tabularnewline
% Lots of lines& like this.\\
% Lots of lines& like this.\\
% Lots of lines& like this.\\
% Lots of lines& like this.\\
% Lots of lines& like this.\\
% Lots of lines& like this.\\
% Lots of lines& like this.\\
% \hline
% Lots\footnote{This is a footnote.} of lines& like this.\\
% Lots   of   lines& like this\footnote{\env{longtable} takes special
%     precautions, so that footnotes may also be used in `p' columns.}\\
% \hline
% Lots of lines& like this.\\
% Lots of lines& like this.
% \end{longtable}
%
% \section{Chunk Size}
%
% \DescribeMacro{LTchunksize}
% In order to \TeX\ multi-page tables, it is necessary to break up the
% table into smaller chunks, so that \TeX\ does  not have to keep
% everything in memory at one time. By default \env{longtable} uses 20
% rows per chunk, but this can be set by the user, with e.g.,
% "\setcounter{LTchunksize}{10}".\footnote
%    {You can also use the plain \TeX\ syntax
%    {\ttfamily\v\\LTchunksize=10.}}
% These chunks do not affect page breaking,
% thus if you are using a \TeX\ with a lot of memory, you can set
% "LTchunksize" to be several pages of the table. \TeX\ will run
% faster with a large "LTchunksize". However, if necessary, 
% \env{longtable} can work with "LTchunksize" set to 1, in which case
% the memory taken up is negligible.
% Note that if you use the commands for setting the table head or foot
% (see below), the "LTchunksize" must be at least  as large as the
% number of rows in each of the head or foot sections.
%
% This document specifies "\setcounter{LTchunksize}{10}".  If you look
% at the previous table, after the \emph{first} run of \LaTeX\  you will
% see that various parts of the table do not line up.
% \LaTeX\ will also have printed a warning that the column
% widths had changed. \env{longtable} writes information onto the
% ".aux" file, so that it can line up the different chunks.
% Prior to version~4 of this package, this information was not used
% unless a "\setlongtables" command was issued,  however, now the 
% information is always used, using a new algorithm\footnote{Due to
% David Kastrup.} and so "\setlongtables" is no longer needed. It is
% defined (but does nothing) for the benefit of old documents that
% use it.
%
% \begin{table}
% \centering
% \begin{tabular}{||l|l|l||}
% \hline\hline
% A&\env{tabular}& environment\\
% \hline
% within&a floating&\env{table}\\
% \hline\hline
% \end{tabular}
% \caption{A floating table}
% \end{table}
%
% \section{Captions and Headings}
%
% At the start of the table one may specify lines which are to appear at
% the top of every page (under the headline, but before the other lines
% of the table).
% \DescribeMacro{\endhead}
% The lines are entered as normal, but the last "\\" command is
% replaced by a "\endhead" command.
% \DescribeMacro{\endfirsthead}
% If the first page should have a different heading, then this should be
% entered in the same way, and terminated with the "\endfirsthead"
% command. The "LTchunksize" should be at least as large as the
% number of rows in the heading.
% \DescribeMacro{\endfoot}
% There are also "\endfoot" and "\endlastfoot"
%\DescribeMacro{\endlastfoot}
% commands which are used in the same way (at the \emph{start} of the
% table) to specify rows (or an "\hline") to appear at the bottom of
% each page. In certain situations, you may want to place lines which
% logically belong in the table body at the end of the \env{firsthead},
% or the beginning of the \env{lastfoot}. This helps to control which
% lines appear on the first and last page of the table.
%
% \DescribeMacro{\caption}%
% The "\caption{...}" command is essentially equivalent to\\
% "\multicolumn{n}{c}{\parbox{\LTcapwidth}{...}}"\\
% where \texttt{n} is the number of columns of the table. You may set
% the width of the caption with a command such as
% "\setlength{\LTcapwidth}{2in}"
% in the preamble of your document. The default is 4in. "\caption" also
% writes the information to produce an entry in the list of tables. As
% with the "\caption" command in the \env{figure} and \env{table}
% environments, an optional argument specifies the text to appear in the
% list of tables if this is different from the text to appear in the
% caption. Thus the caption for table \ref{long} was specified as
% {\ttfamily
%  "\caption"[An optional table caption 
%             (used in the list of tables)]\v{A long
%  table"\label{long}"\v}}.
%
% You may wish the caption on later pages to be different to that on the
% first page. In this case put the "\caption" command in the first
% heading, and put a subsidiary caption in a "\caption[]" command in
% the main heading. If the optional argument to "\caption" is empty,
% no entry is made in the list of tables. Alternatively, if you do not
% want the table number to be printed each time, use the "\caption*"
% command.
%
% The captions are set based on the code for the \package{article}
% class. 
% If you have redefined the standard "\@makecaption" command to produce
% a different format for the captions, you may
% need to make similar changes to the \package{longtable} version,
% "\LT@makecaption". See the code section for more details.
%
% A more convenient method of customising captions is given by the
% \package{caption(2)} package, which provides commands for customising
% captions, and arranges that the captions in standard environments, and
% many environments provided by packages (including \package{longtable})
% are modified in a compatible manner.
%
% You may use the "\label" command so that you can cross reference
% \env{longtable}s with "\ref". Note however, that the "\label" command
% should not be used in a heading that may appear more than once. Place
% it either in the \env{firsthead}, or in the body of the table. It
% should not be the \emph{first} command in any entry.
%
% \section{Multicolumn entries}
%
% The "\multicolumn" command may be used in \env{longtable} in exactly
% the same way as for \env{tabular}. So you may want to skip this
% section, which is rather technical, however coping with "\multicolumn"
% is one of the main problems for an environment such as
% \env{longtable}. The main effect that a user will see is that
% certain combinations of "\multicolumn" entries will result in a
% document needing more runs of \LaTeX\ before the various `chunks' of
% a table align.
%
% The examples in this section are set with "LTchunksize" set to the
% minimum value of one, to demonstrate the effects when "\multicolumn"
% entries occur in different chunks.
%
% \begin{table}[!htp]
% \begin{center}
% \LTchunksize=1
%  \makeatletter
%
%  \global\let\LT@save@row\relax
%  \let\LT@warn\@gobble
%  \let\LT@final@warn\relax
%
%  \newcommand\ltexample[1]{
%  \stepcounter{LT@tables}
%  \expandafter\let\csname LT@\romannumeral\c@LT@tables\endcsname
%                   \LT@save@row
%  \addtocounter{LT@tables}{-1}
%  \begin{longtable}{|c|c|c|}
%  \caption{A difficult {\cs{multicolumn}} combination:
%                                pass #1\label{pass#1}}\\
%    \hline
%    1&2&3\\
%    \multicolumn{3}{|c|}{wide multicolumn spanning 1--3}\\
%    \multicolumn{2}{|c|}{multicolumn 1--2}&3\\
%    wide 1&2&3\\
%    \hline
% \end{longtable}
% }
%
% \ltexample{1}
%
% \ltexample{2}
%
% \ltexample{3}
%
% \ltexample{4}
%
% \end{center}
% \end{table}
%
% Consider Table~\ref{pass1}.
% In the second chunk, \env{longtable}  sees the wide
% multicolumn entry.  At this point it thinks that the first two
% columns are very narrow. All
% the width of the multicolumn entry is assumed to be in the
% third column. (This is a `feature' of \TeX's primitive "\halign"
% command.) \env{longtable} then passes the information that there
% is a wide third column to the later chunks, with the result that the
% first pass over the table is too wide.
%
% If the `saved row' from this first pass was re-inserted into the
% table on the next pass, the table would line up in two passes, but
% would be much two wide.
%
% \DescribeMacro{\kill}%
% The solution to this problem used in Versions 1~and~2, was to use a
% "\kill" line. If a line is "\kill"ed, by using "\kill" rather than
% "\\" at the end of the line, it is used in calculating
% column widths, but removed from the final table. Thus entering
% "\kill"ed copies of the last two rows before the wide multicolumn
% entry would  mean that "\halign" `saw' the wide entries in the first
% two columns, and so would not widen the third column by so much to
% make room for the multicolumn entry.
%
% In Version~3, a new solution was introduced. If the saved row in
% the ".aux" file was not being used, \env{longtable} used a special
% `draft' form of "\multicolumn", this modified the definition, so the
% spanning entry was never considered to be wider than the columns it
% spanned. So after the first pass, the ".aux" file stored the
% widest normal entry for each column, no column was widened due to
% "\span"ned columns. By default \env{longtable} ignored the ".aux"
% file, and so each run of \LaTeX\ was considered a first pass. Once the
% "\setlongtables" declaration was given, the saved row in the ".aux"
% file, and the proper definition of "\multicolumn" were used. If any
% "\multicolumn" entry caused one of the columns to be widened, this
% information could not be passed back to earlier chunks, and so the
% table would not correctly line up until the third pass. This algorithm
% always converged in three passes as described above, but in examples
% such as the ones in Tables \ref{pass1}--\ref{pass4}, the final
% widths were not optimal as the width of column~2, which is
% determined by a "\multicolumn" entry was not known when the final
% width for column~3 was fixed, due to the fact that \emph{both}
% "\multicolumn" commands were switched from `draft' mode to `normal'
% mode at the same time.
%
% Version~4 alleviates the problem considerably.
% The first pass of the table will
% indeed have the third column much too wide. However, on the next pass
% \env{longtable} will notice the error and reduce the column width
% accordingly. If this has to propagate to chunks before the
% "\multicolumn" one, an additional pass will, of course, be
% needed. It is possible to construct tables where this rippling up of
% the correct widths taks several passes to `converge' and produce a
% table with all chunks aligned. However in
% order to need many passes one needs to construct a table with
% many overlapping "\multicolumn" entries, all being wider than the
% natural widths of the columns they span, and all occuring in
% different chunks. In the typical case the algorithm will converge
% after three or four passes, and, the benefits of not needing to edit
% the document before the final run to add "\setlongtables", and the
% better choice of final column widths in the case of multiple
% "\multicolumn" entries  will hopefully more than pay for the extra
% passes that may possibly be needed. 
%
% So Table~\ref{pass1} converges after 4~passes, as seen in
% Table~\ref{pass4}.
%
% You can still speed the convergence by introducing judicious "\kill"
% lines, if you happen to have constellations like the above.
%
% If you object even to \LaTeX-ing a file twice, you should
% make the first line of
% every \env{longtable} a "\kill" line that contains the widest entry
% to be used in each column. All chunks will then line up on the first
% pass.
%
% \section{Adjustment}
%
% The optional argument of \env{longtable} controls the
% horizontal alignment of the table. The possible options are "[c]",
% "[r]" and "[l]", for  centring,
% right  and left adjustment, respectively.
% \DescribeMacro{\LTleft}
% Normally centring is the default, but this document specifies
% \DescribeMacro{\LTright}
%\begin{verbatim}
% \setlength\LTleft\parindent
% \setlength\LTright\fill
%\end{verbatim}
% in the preamble,
%  which means that the tables are set flush left, but
% indented by the usual paragraph indentation. Any lengths can be
% specified for these two parameters, but at least one of them should be
% a rubber length so that it fills up the width of the page, unless
% rubber lengths are added between the columns using the
% "\extracolsep" command.
% For instance
%\begin{verbatim}
%  \begin{tabular*}{\textwidth}{@{\extracolsep{...}}...}
%\end{verbatim}
% produces a full width table, to get a similar effect with
% \env{longtable} specify
%\begin{verbatim}
% \setlength\LTleft{0pt}
% \setlength\LTright{0pt}
% \begin{longtable}{@{\extracolsep{...}}...}
%\end{verbatim}
%
% \section{Changes}
%
% This section highlights the major changes since version~2. A more
% detailed change log may be produced at the end of the code listing
% if the "ltxdoc.cfg" file specifies
%\begin{verbatim}
%  \AtBeginDocument{\RecordChanges}
%  \AtEndDocument{\PrintChanges}
%\end{verbatim}
%
% Changes made between versions 2 and 3.
% \begin{itemize}
% \item The mechanism for adding the head and foot of the table has been
% completely rewritten. With this new mechanism, \env{longtable} does
% not need to issue a "\clearpage" at the start of the table, and so the
% table may start half way down a page. Also the "\endlastfoot" command
% which could not safely be implemented under the old scheme, has been
% added.
% \item \env{longtable} now issues an error if started in the scope of
% "\twocolumn", or the \env{multicols} environment.
% \item The separate documentation file "longtable.tex" has been
% merged with the package file, "longtable.dtx" using Mittelbach's
% \package{doc} package.
% \item Support for footnotes has been added. Note however that
% "\footnote" will not work in the `head' or `foot' sections of the
% table. In order to put a footnote in those sections (e.g., inside a
% caption), use "\footnotemark" at that point, and "\footnotetext"
% anywhere in the table \emph{body} that will fall on the same page.
% \item The treatment of "\multicolumn" has changed, making
% "\kill" lines unnecessary, at the price of sometimes requiring a
% third pass through \LaTeX.
% \item The "\newpage" command now works inside a \env{longtable}.
% \end{itemize}
%
% Changes made between versions 3 and 4.
% \begin{itemize}
% \item A new algorithm is used for aligning chunks. As well as the
% widest width in each column, \package{longtable} remembers which
% chunk produced this maximum. This allows it to check that the
% maximum is still achieved in later runs. As \package{longtable} can
% now deal with columns shrinking as the file is edited, the
% "\setlongtables" system is no longer needed and is disabled.
%
% \item An extra benefit of the new algorithm's ability to deal with
% `shrinking' columns is that it can give better (narrower) column
% widths in the case of overlapping "\multicolumn" entries in
% different chunks than the previous algorithm produced.
%
% \item The `draft' multicolumn system has been removed, along with
% related commands such as "\LTmulticolumn".
%
% \item The disadvantage of the new algorithm is that it can take more
% passes. The theoretical maximum is approximately twice the length
% of a `chain' of columns with overlapping "\multicolumn" entries,
% although in practice it usually converges as fast as the old
% version. (Which always converged in three passes once
% "\setlongtables" was  activated.)
%
% \item "\\*" and "\nopagebreak" commands may be used to control page
%  breaking.
%
% \end{itemize}
%
%
% \section{Summary}
%
% ^^A Allow the table to stick into the left margin.
% \setlength{\LTleft}{0pt plus 1fill minus 1fill}
% \setlength{\LTright}{0pt}
%
% \begin{longtable}{@{}l@{\hspace{10pt}}p{.8\linewidth}@{}}
% \caption[A summary of \env{longtable} commands]%
%         {\normalsize A summary of \env{longtable} commands}\\
% \multicolumn{2}{c}{\textbf{Parameters}}\\*
% \hline
% "\LTleft"&
%     Glue to the left of the table.           \hfill("\fill")\\
% "\LTright"&
%     Glue to the right of the table.          \hfill("\fill")\\
% "\LTpre"&
%     Glue before the the table.      \hfill("\bigskipamount")\\
% "\LTpost"&
%     Glue after the the table.       \hfill("\bigskipamount")\\
% "\LTcapwidth"&
%     The width of a parbox containing the caption.\hfill(4in)\\
% "LTchunksize"&
%     The number of rows per chunk.                 \hfill(20)\\[5pt]
% \multicolumn{2}{c}{\textbf{Optional
%      arguments to} \ttfamily\v\\begin\v{longtable\v}}\\*
% \hline
% \it none& Position as specified by "\LTleft" and "\LTright".\\
% "[c]"&   Centre the table.\\
% "[l]"&   Place the table flush left.\\
% "[r]"&   Place the table flush right.\\[5pt]
% \pagebreak[2]
% \multicolumn{2}{c}{\textbf{Commands
%                     to end table rows}}\\*
% \hline
% "\\"&
%     Specifies the end of a row\\
% "\\"\oarg{dim}& Ends row, then adds vertical space
%     (as in the \env{tabular} environment).\\
% "\\*"&
%     The same as "\\" but disallows a page break after the row.\\
% "\tabularnewline"&
%     Alternative to "\\" for use in the scope of "\raggedright" and
%     similar commands that redefine "\\".\\
% "\kill"&
%     Row is `killed', but is used in calculating widths.\\
% "\endhead"&
%     Specifies rows to appear at the top of every page.\\
% "\endfirsthead"&
%     Specifies rows to appear at the top the first page.\\
% "\endfoot"&
%     Specifies rows to appear at the bottom of every page.\\
% "\endlastfoot"&
%     Specifies rows to appear at the bottom of the last page.\\[5pt]
% \multicolumn{2}{c}{\textbf{\env{longtable} caption commands}}\\*
% \hline
% "\caption"\marg{caption}&
%     Caption `Table ?: \meta{caption}', and a `\meta{caption}' 
%     entry in the list of tables.\\
% "\caption"\oarg{lot}\marg{caption}&
%     Caption `Table ?: \meta{caption}', and a `\meta{lot}' 
%     entry in the list of tables.\\
% "\caption[]"\marg{caption}&
%     Caption `Table ?: \meta{caption}', 
%     but no entry in the list of tables.\\
% "\caption*"\marg{caption}&
%     Caption `\meta{caption}', but no entry in the list of tables.\\[5pt]
% \multicolumn{2}{c}{%^^A
%        \textbf{Commands available at the start of a row}}\\*
% \hline
% "\pagebreak"&
%     Force a page break.\\*
% "\pagebreak"\oarg{val}& A `hint' between 0 and 4
%  of the desirability  of a break.\\
% "\nopagebreak"& Prohibit a page break.\\*
% "\nopagebreak"\oarg{val}& A `hint' between 0 and 4 of the undesirability
%    of a break.\\
% "\newpage"&
%     Force a page break.\\[5pt]
% \multicolumn{2}{c}{\textbf{Footnote commands
%                      available inside \env{longtable}}}\\*
% \hline
% "\footnote"&
%     Footnotes, but may not be used in the table head \& foot.\\*
% "\footnotemark"&
%     Footnotemark, may be used in the table head \& foot.\\*
% "\footnotetext"&
%     Footnote text, use in the table body.\\[5pt]
% \multicolumn{2}{c}{\textbf{Setlongtables}}\\
% \hline
% "\setlongtables"&  Obsolete command. Does nothing now.
% \end{longtable}
%
%
% \finalclearpage
% \section{Verbatim highlights from Table \protect\ref{long}}
% \label{listing}
% \begingroup\catcode`\/=0
% \begin{verbatim}
% \begin{longtable}{@{*}r||p{1in}@{*}}
% KILLED & LINE!!!! \kill
% \caption[An optional table caption /ldots]{A long table\label{long}}\\
% \hline\hline
% \multicolumn{2}{@{*}c@{*}}%
%      {This part appears at the top of the table}\\
% \textsc{First}&\textsc{Second}\\
% \hline\hline
% \endfirsthead
% \caption[]{(continued)}\\
% \hline\hline
% \multicolumn{2}{@{*}c@{*}}%
%       {This part appears at the top of every other page}\\
% \textbf{First}&\textbf{Second}\\
% \hline\hline
% \endhead
% \hline
% This goes at the&bottom.\\
% \hline
% \endfoot
% \hline
% These lines will&appear\\
% in place of the & usual foot\\
% at the end& of the table\\
% \hline
% \endlastfoot
% \env{longtable}  columns  are specified& in the \\
% same way as  in the \env{tabular}& environment.\\
% /ldots
% \multicolumn{2}{||c||}{This is a /ldots}\\
% /ldots
% Some lines may take/ldots&
%     \raggedleft This last column is a ``p'' column/ldots
%     \tabularnewline
% /ldots
% Lots of lines& like this.\\
% /ldots
% \hline
% Lots\footnote{/ldots} of lines& like this.\\
% Lots   of   lines& like this\footnote{/ldots}\\
% \hline
% Lots of lines& like this.\\
% /ldots
% \end{longtable}
% \end{verbatim}
% \endgroup
%
% \StopEventually{}
%
% \finalclearpage
% \section{The Macros}
%
%    \begin{macrocode}
%<*package>
%    \end{macrocode}
%
% \subsection{Initial code}
%
% Before declaring the package options, we must define some defaults
% here.
%
%  \begin{macro}{\LT@err}
% The error generating command
%    \begin{macrocode}
\def\LT@err{\PackageError{longtable}}
%    \end{macrocode}
%  \end{macro}
%
%  \begin{macro}{\LT@warn}
% The warning generating command
%    \begin{macrocode}
\def\LT@warn{\PackageWarning{longtable}}
%    \end{macrocode}
%  \end{macro}
%
%  \begin{macro}{\LT@final@warn}
% \changes{v4.04}{1996/05/24}
%      {Macro added}
% If any \env{longtable}s have not aligned, generate a warning at the
% end of the run at "\AtEndDocument". 
%    \begin{macrocode}
\def\LT@final@warn{%
  \AtEndDocument{%
    \LT@warn{Table \@width s have changed. Rerun LaTeX.\@gobbletwo}}%
  \global\let\LT@final@warn\relax}
%    \end{macrocode}
%  \end{macro}
%
% \subsection{Options}
%
% The first two options deal with error handling. They are compatible
% with the options used by the \texttt{tracefnt} package.
%
%  \begin{macro}{errorshow}
% \emph{Only} show errors on the terminal. `warnings' are just sent to
% the log file.  
% \changes{v3.14}{1995/04/25}
%      {Change string from LT to longtable}
%    \begin{macrocode}
\DeclareOption{errorshow}{%
  \def\LT@warn{\PackageInfo{longtable}}}
%    \end{macrocode}
%  \end{macro}
%
%  \begin{macro}{pausing}
% \changes{v3.14}{1995/04/25}
%      {Change string from LT to longtable}
% \changes{v3.15}{1995/06/15}
%      {Use single hash for latex/1557}
% Make every warning message into an error so \TeX\ stops.
% May be useful for debugging.
%    \begin{macrocode}
\DeclareOption{pausing}{%
  \def\LT@warn#1{%
    \LT@err{#1}{This is not really an error}}}
%    \end{macrocode}
%  \end{macro}
%
%  \begin{macro}{set}
%  \begin{macro}{final}
% \changes{v4.01}{1996/04/11}
%      {(DPC) make set and final options no op}
% The next options are just alternative syntax for the
% "\setlongtables" declaration.
%    \begin{macrocode}
\DeclareOption{set}{}
\DeclareOption{final}{}
%    \end{macrocode}
%  \end{macro}
%  \end{macro}
%
%
%    \begin{macrocode}
\ProcessOptions
%    \end{macrocode}
%
% \subsection{User Setable Parameters}
%
% \begin{macro}{\LTleft}
% \begin{macro}{\LTright}
% Glue to the left and right of the table, default "\fill" (ie
% centred).
%    \begin{macrocode}
\newskip\LTleft       \LTleft=\fill
\newskip\LTright      \LTright=\fill
%    \end{macrocode}
% \end{macro}
% \end{macro}
%
% \begin{macro}{\LTpre}
% \begin{macro}{\LTpost}
% Glue before and after the \env{longtable}.  "\bigskip" by default.
%    \begin{macrocode}
\newskip\LTpre        \LTpre=\bigskipamount
\newskip\LTpost       \LTpost=\bigskipamount
%    \end{macrocode}
% \end{macro}
% \end{macro}
%
% \begin{macro}{\LTchunksize}
% Chunk size (The number of rows taken per "\halign"). Default 20.
%    \begin{macrocode}
\newcount\LTchunksize \LTchunksize=20
%    \end{macrocode}
% \end{macro}
%
% \begin{macro}{\c@LTchunksize}
% Added in V3.07 to allow the \LaTeX\ syntax
% "\setcounter{LTchunksize}{10}".
%    \begin{macrocode}
\let\c@LTchunksize\LTchunksize
%    \end{macrocode}
% \end{macro}
%
% \begin{macro}{\LTcapwidth}
% Width of the "\parbox" containing the caption. Default 4in.
%    \begin{macrocode}
\newdimen\LTcapwidth  \LTcapwidth=4in
%    \end{macrocode}
% \end{macro}
%
% \subsection{Internal Parameters}
%
% \begin{macro}{\LT@head}
% \begin{macro}{\LT@firsthead}
% \begin{macro}{\LT@foot}
% \begin{macro}{\LT@lastfoot}
% Boxes for the table head and foot.
%    \begin{macrocode}
\newbox\LT@head
\newbox\LT@firsthead
\newbox\LT@foot
\newbox\LT@lastfoot
%    \end{macrocode}
% \end{macro}
% \end{macro}
% \end{macro}
% \end{macro}
%
% \begin{macro}{\LT@cols}
% Counter for number of columns.
%    \begin{macrocode}
\newcount\LT@cols
%    \end{macrocode}
% \end{macro}
%
% \begin{macro}{\LT@rows}
% Counter for rows up to chunksize.
%    \begin{macrocode}
\newcount\LT@rows
%    \end{macrocode}
% \end{macro}
%
% \begin{macro}{\c@LT@tables}
% Counter for the tables, added in V3.02. Previous versions just used
% the \LaTeX\ counter "table", but this fails if "table" is
% reset during a document, eg \package{report} class resets it every
% chapter.
%
% This was changed from "\newcount\LT@tables" in V3.04. \LaTeX\ counters
% are preserved correctly when "\includeonly" is used. In the rest of
% the file "\LT@tables" has been replaced by "\c@LT@tables" without
% further comment.
%    \begin{macrocode}
\newcounter{LT@tables}
%    \end{macrocode}
% \end{macro}
%
% \begin{macro}{\c@LT@chunks}
% \changes{v4.00}{1996/04/08}
%      {(DK) Chunk counter added}
% We need to count through the chunks of our tables from Version~4 on.
%    \begin{macrocode}
\newcounter{LT@chunks}[LT@tables]
%    \end{macrocode}
% \end{macro}
%
% \begin{macro}{\c@table}
% \begin{macro}{\fnum@table}
% \begin{macro}{\tablename}
% If the "table" counter is not defined (eg in "letter" style), define
% it. (Added in V3.06.)
%    \begin{macrocode}
\ifx\c@table\undefined
  \newcounter{table}
  \def\fnum@table{\tablename~\thetable}
\fi
\ifx\tablename\undefined
  \def\tablename{Table}
\fi
%    \end{macrocode}
% \end{macro}
% \end{macro}
% \end{macro}
%
% \begin{macro}{\LT@out}
% In a normal style, "longtable" uses the ".aux" file to record the
% column widths. With "letter.sty", use a separate ".lta" file.
% (Added in V3.06.)
%
% Not needed for new letter class.
%\begin{verbatim}
%\ifx\startlabels\undefined
%  \let\@auxout\@auxout
%\else
%  {\@input{\jobname.lta}}%
%  \newwrite\@auxout
%  \immediate\openout\@auxout=\jobname.lta
%\fi
%\end{verbatim}
% \end{macro}
%
% \begin{macro}{\LT@p@ftn}
% Temporary storage for footnote text in a `p' column.
%    \begin{macrocode}
\newtoks\LT@p@ftn
%    \end{macrocode}
% \end{macro}
%
% \begin{macro}{\LT@end@pen}
% Special penalty for the end of the table. Done this way to save using
% up a count register.
%    \begin{macrocode}
\mathchardef\LT@end@pen=30000
%    \end{macrocode}
% \end{macro}
%
% \subsection{The \env{longtable} environment}
%
% \begin{macro}{\longtable}
% Called by "\begin{longtable}". This implementation does not work in
% multiple column formats. "\par" added at V3.04.
%    \begin{macrocode}
\def\longtable{%
  \par
  \ifx\multicols\@undefined
  \else
     \ifnum\col@number>\@ne
       \@twocolumntrue
     \fi
  \fi
  \if@twocolumn
    \LT@err{longtable not in 1-column mode}\@ehc
  \fi
  \begingroup
%    \end{macrocode}
% Check for an optional argument.
%    \begin{macrocode}
  \@ifnextchar[\LT@array{\LT@array[x]}}
%    \end{macrocode}
% \end{macro}
%
% \begin{macro}{\LT@array}
% Start setting the alignment. 
% Based on "\@array" from the \LaTeX\ kernel
% and the \package{array} package.
%
% Since Version 3.02, \package{longtable} has used the internal counter
% "\c@LT@tables". The \LaTeX\ counter "table" is still incremented
% so that "\caption" works correctly.
%    \begin{macrocode}
\def\LT@array[#1]#2{%
  \refstepcounter{table}\stepcounter{LT@tables}%
%    \end{macrocode}
% Set up the glue around the table if an optional argument given.
%    \begin{macrocode}
  \if l#1%
    \LTleft\z@ \LTright\fill
  \else\if r#1%
    \LTleft\fill \LTright\z@
  \else\if c#1%
    \LTleft\fill \LTright\fill
  \fi\fi\fi
%    \end{macrocode}
% Set up these internal commands for \env{longtable}.
% \changes{v3.13}{1994/12/08}
%      {add \cs{tabularnewline}}
% \changes{v3.14}{1995/04/25}
%      {(Mike Van Geest) rename \cs{LT@mc} to 
%         \cs{LT@mcol} to allow 1100 tables}
% \changes{v4.01}{1996/04/11}
%      {(DPC) dont need multicolumn warning}
%\begin{verbatim}
%  \global\let\LT@mcw@rn\relax
%\end{verbatim}
%    \begin{macrocode}
  \let\LT@mcol\multicolumn
%    \end{macrocode}
% \changes{v3.17}{1996/01/31}
%      {Reset \cs{hline} and \cs{multicolumn} in nested tabular
%       and array, for tools/2068}
% Now redefine "\@tabarray" to restore "\hline" and "\multicolumn" so
% that arrays and tabulars nested in longtable (or in page headings on
% longtable pages) work out OK. Saving the original definitions done
% here so that you can load the \package{array} package before or after
% \package{longtable}.
%    \begin{macrocode}
  \let\LT@@tabarray\@tabarray
  \let\LT@@hl\hline
  \def\@tabarray{%
    \let\hline\LT@@hl
%    \end{macrocode}
%\begin{verbatim}
%    \let\multicolumn\LT@mcol
%\end{verbatim}
%    \begin{macrocode}
    \LT@@tabarray}%
  \let\\\LT@tabularcr\let\tabularnewline\\%
  \def\newpage{\noalign{\break}}%
%    \end{macrocode}
% \changes{v4.05}{1996/11/12}
%      {\cs{nopagebreak} and \cs{pagebreak} added}
% More or less standard definitions, but first start a "\noalign".
%    \begin{macrocode}
  \def\pagebreak{\noalign{\ifnum`}=0\fi\@testopt{\LT@no@pgbk-}4}%
  \def\nopagebreak{\noalign{\ifnum`}=0\fi\@testopt\LT@no@pgbk4}%
%    \end{macrocode}
%
%    \begin{macrocode}
  \let\hline\LT@hline \let\kill\LT@kill\let\caption\LT@caption
  \@tempdima\ht\strutbox
%    \end{macrocode}
%
% \changes{v4.08}{1998/01/20}
%      {Move \cs{@endpbox} definition earlier and define \cs{@@endpbox}
%      and \cs{@@startpbox} for non-array case. tools/2736}
%    \begin{macrocode}
  \let\@endpbox\LT@endpbox
%    \end{macrocode}
% Set up internal commands according to Lamport or Mittelbach.
%    \begin{macrocode}
  \ifx\extrarowheight\@undefined
%    \end{macrocode}
% Initialise these commands as in \env{tabular} from the \LaTeX\ kernel.
%    \begin{macrocode}
    \let\@acol\@tabacol
    \let\@classz\@tabclassz \let\@classiv\@tabclassiv
    \def\@startpbox{\vtop\LT@startpbox}%
    \let\@@startpbox\@startpbox
    \let\@@endpbox\@endpbox
    \let\LT@LL@FM@cr\@tabularcr
  \else
%    \end{macrocode}
% Initialise these commands as in \package{array}. "\d@llar" 
% replaced by "\d@llarbegin" "\d@llarend"  in V3.03 to match
% \package{array} V2.0h. We do not need to set "\d@llarbegin" and
% "\d@llarend"  as the \package{array} package gives them the correct
% values at the top level.
%    \begin{macrocode}
    \advance\@tempdima\extrarowheight
    \col@sep\tabcolsep
    \let\@startpbox\LT@startpbox\let\LT@LL@FM@cr\@arraycr
  \fi
%    \end{macrocode}
% The rest of this macro is mainly based on \package{array} package, but
% should work for the standard \env{tabular} too.
%    \begin{macrocode}
  \setbox\@arstrutbox\hbox{\vrule
    \@height \arraystretch \@tempdima
    \@depth \arraystretch \dp \strutbox
    \@width \z@}%
  \let\@sharp##\let\protect\relax
%    \end{macrocode}
% Interpret the preamble argument.
%    \begin{macrocode}
   \begingroup
    \@mkpream{#2}%
%    \end{macrocode}
% We need to rename "\@preamble" here as F.M.'s scheme uses
% "\global", and we may need to nest "\@mkpream", eg for
% "\multicolumn"
% or an \env{array}.
% We do not need to worry about nested \env{longtable}s though!
%    \begin{macrocode}
    \xdef\LT@bchunk{%
%    \end{macrocode}
% \changes{v4.00}{1996/04/08}
%      {(DK) Increment Chunk counter}
%    \begin{macrocode}
       \global\advance\c@LT@chunks\@ne
       \global\LT@rows\z@\setbox\z@\vbox\bgroup
%    \end{macrocode}
% \changes{v4.05}{1996/11/12}
%      {\cs{LT@setprevdepth} added}
% The following line was added in v4.05.
% In order to get the "\penalties" to work at chunk boundaries
% Need to take more care about where and when "\lineskip" glue
% is added. The following does nothing at top of table, and in
% header chunks, but in normal body chunks it sets "\prevdepth"
% (to 0pt, but any value would do) so that "\lineskip" glue will
% be added. the important thing to note is that the glue will be
% added \emph{after} any vertical material coming from "\noalign".
%    \begin{macrocode}
       \LT@setprevdepth
%    \end{macrocode}
%
% \changes{v4.10}{2000/10/22}
%      {\cs{noexpand} added (as in array.sty) for mathtext.sty, CAR}
%    \begin{macrocode}
       \tabskip\LTleft \noexpand\halign to\hsize\bgroup
%       \tabskip\LTleft\halign to\hsize\bgroup
      \tabskip\z@ \@arstrut \@preamble \tabskip\LTright \cr}%
  \endgroup
%    \end{macrocode}
% Find out how many columns we have (store in "\LT@cols").
%    \begin{macrocode}
  \expandafter\LT@nofcols\LT@bchunk&\LT@nofcols
%    \end{macrocode}
% Get the saved row from "\LT@i"\ldots"\LT@ix" (from the
% ".aux"  file), or make a new blank row.
%    \begin{macrocode}
  \LT@make@row
%    \end{macrocode}
% A few more internal commands for \env{longtable}.
%    \begin{macrocode}
  \m@th\let\par\@empty
  \everycr{}\lineskip\z@\baselineskip\z@
%    \end{macrocode}
% Start the first chunk.
%    \begin{macrocode}
  \LT@bchunk}
%    \end{macrocode}
% \end{macro}
%
% \begin{macro}{\LT@no@pgbk}
% \changes{v4.05}{1996/11/12}
%      {Macro added}
% Can simplify the standard "\@no@pgbk" as this is vmode only
% but then need to close the "\noalign".
%    \begin{macrocode}
\def\LT@no@pgbk#1[#2]{\penalty #1\@getpen{#2}\ifnum`{=0\fi}}
%    \end{macrocode}
% \end{macro}
%
% \begin{macro}{\LT@start}
% This macro starts the process of putting the table on the current
% page. It is not called until either a "\\" or "\endlongtable" command
% ends a chunk, as we do not know until that point which of the four
% possible head or foot sections have been specified.
%
% It begins by redefining itself, so that the table is only started
% once! Until V3.04, was redefined to "\relax", now use "\endgraf" to
% force the page-breaker to wake up.
%    \begin{macrocode}
\def\LT@start{%
  \let\LT@start\endgraf
  \endgraf\penalty\z@\vskip\LTpre
%    \end{macrocode}
% Start a new page if there is not enough room for the table head, foot,
% and one extra line.
%    \begin{macrocode}
  \dimen@\pagetotal
  \advance\dimen@ \ht\ifvoid\LT@firsthead\LT@head\else\LT@firsthead\fi
  \advance\dimen@ \dp\ifvoid\LT@firsthead\LT@head\else\LT@firsthead\fi
  \advance\dimen@ \ht\LT@foot
%    \end{macrocode}
% \changes{v3.16}{1995/11/09}
%      {Measure the first line of the table}
% At this point I used to add "\ht\@arstrutbox" and "\dp\@arstrutbox"
% as a measure of a row size. However this can fail spectacularly
% for "p" columns which might be much larger. Previous versions could
% end up with the table starting with a foot, then a page break then
% a head \emph{then} a `first head'! So now measure the first line of
% the table accurately by "\vsplit"ting it out of the first chunk.
%    \begin{macrocode}
  \dimen@ii\vfuzz
  \vfuzz\maxdimen
    \setbox\tw@\copy\z@
    \setbox\tw@\vsplit\tw@ to \ht\@arstrutbox
    \setbox\tw@\vbox{\unvbox\tw@}%
  \vfuzz\dimen@ii
  \advance\dimen@ \ht
        \ifdim\ht\@arstrutbox>\ht\tw@\@arstrutbox\else\tw@\fi
  \advance\dimen@\dp
        \ifdim\dp\@arstrutbox>\dp\tw@\@arstrutbox\else\tw@\fi
%    \end{macrocode}
%
%    \begin{macrocode}
  \advance\dimen@ -\pagegoal
  \ifdim \dimen@>\z@\vfil\break\fi
%    \end{macrocode}
% Store height of page minus table foot in  "\@colroom".
% \changes{v3.14}{1995/05/02}
%      {Set \cs{@colroom}, for tools/1584}
%    \begin{macrocode}
      \global\@colroom\@colht
%    \end{macrocode}
% If the foot is non empty, reduce the "\vsize" and "\@colroom"
% accordingly.
%    \begin{macrocode}
  \ifvoid\LT@foot\else
    \advance\vsize-\ht\LT@foot
    \global\advance\@colroom-\ht\LT@foot
    \dimen@\pagegoal\advance\dimen@-\ht\LT@foot\pagegoal\dimen@
    \maxdepth\z@
  \fi
%    \end{macrocode}
% Put the table head on the page, and then switch to the new output
% routine.
% \changes{v4.11}{2004/02/01}
%      {\cs{nobreak}, for tools/3484}
%    \begin{macrocode}
  \ifvoid\LT@firsthead\copy\LT@head\else\box\LT@firsthead\fi\nobreak
  \output{\LT@output}}
%    \end{macrocode}
% \end{macro}
%
% \begin{macro}{\endlongtable}
% Called by "\end{longtable}".
%    \begin{macrocode}
\def\endlongtable{%
%    \end{macrocode}
% Essentially add a final "\\". But as we now know the number of
% actual chunks, we first strip away all entries referring to a
% maximum entry beyond the table (this can only happen if a table has
% been shortened, or the table numbering has gone awry). In that case
% we at least start collecting valid new information with the last
% chunk of this table, by removing the width constraint.
% \changes{v4.01}{1996/04/11}
%      {(DPC) use \cs{noalign} to sneak in \cs{LT@entry@chop}}
%    \begin{macrocode}
  \crcr
  \noalign{%
    \let\LT@entry\LT@entry@chop
    \xdef\LT@save@row{\LT@save@row}}%
  \LT@echunk
  \LT@start
  \unvbox\z@
  \LT@get@widths
%    \end{macrocode}
% Write the dummy row to the ".aux" file.
% Since V3.06, use ".lta" for "letter.sty".
% \changes{v3.12}{1994/06/30}
%      {Do not write if \cs{nofiles} in operation.}
%    \begin{macrocode}
  \if@filesw
    {\let\LT@entry\LT@entry@write\immediate\write\@auxout{%
%    \end{macrocode}
% Since Version 3.02, \package{longtable} has used the internal counter
% "\c@LT@tables" rather than the \LaTeX\ counter \textsf{table}. This
% information looks entirely different from version~3
% information. Still, we don't need to rename the macro name because
% later code will consider the information to have no columns, and
% thus will throw the old data away.
%    \begin{macrocode}
      \gdef\expandafter\noexpand
        \csname LT@\romannumeral\c@LT@tables\endcsname
          {\LT@save@row}}}%
  \fi
%    \end{macrocode}
% At this point used to
% issue a warning if a "\multicolumn" has been set in draft mode.
% \changes{v4.01}{1996/04/11}
%      {(DPC) No need for multicolumn warnings}
%\begin{verbatim}
%  \LT@mcw@rn
%\end{verbatim}
% If the last chunk has different widths than the first, warn the user.
% Also trigger a warning to rerun \LaTeX\ at the end of the document.
% \changes{v4.04}{1996/05/24}
%      {Use \cs{LT@final@warn}}
%    \begin{macrocode}
  \ifx\LT@save@row\LT@@save@row
  \else
    \LT@warn{Column \@width s have changed\MessageBreak
             in table \thetable}%
    \LT@final@warn
  \fi
%    \end{macrocode}
% Force one more go with the \env{longtable} output routine.
%    \begin{macrocode}
  \endgraf\penalty -\LT@end@pen
%    \end{macrocode}
% Now close the group to return to the standard routine.
%    \begin{macrocode}
  \endgroup
%    \end{macrocode}
% Reset "\@mparbottom" to allow marginpars close to the end of the
% table.\footnote{This can not be the correct. However if it is omitted,
% there is a problem with marginpars, for example on page~3 of this
% document. Any Output Routine Gurus out there?}
%    \begin{macrocode}
  \global\@mparbottom\z@
  \pagegoal\vsize
  \endgraf\penalty\z@\addvspace\LTpost
%    \end{macrocode}
% Footnotes. As done in  the \package{multicol} package.
%    \begin{macrocode}
  \ifvoid\footins\else\insert\footins{}\fi}
%    \end{macrocode}
% \end{macro}
%
% \subsection{Counting Columns}
%
% Columns are counted by examining "\@preamble", rather than simply
% getting "\@mkpream" to increment the counter as it builds the
% preamble so that this package works with many of the packages which
% add extra column specifiers to \LaTeX's standard ones.
%
%  Version~1 counted "\@sharp"'s to calculate the number of columns,
%  this was changed for Version~2 as it does not work with the NFSS. Now
%  count "&"'s. ("lfonts.new" (and now the Standard \LaTeX\ definition)
% defines "\@tabclassz" so that "\@sharp" is inside a group.)
%
% \begin{macro}{\LT@nofcols}
% Find the next "&", then look ahead to see what is next.
%    \begin{macrocode}
\def\LT@nofcols#1&{%
  \futurelet\@let@token\LT@n@fcols}
%    \end{macrocode}
% \end{macro}
%
% \begin{macro}{\LT@n@fcols}
% Add one, then stop at an "\LT@nofcols" or look for the next
% "&". The "\expandafter" trick was added in Version~3, also the
% name changed from "\@LT@nofcols" to preserve the "\LT@" naming
% convention.
%    \begin{macrocode}
\def\LT@n@fcols{%
  \advance\LT@cols\@ne
  \ifx\@let@token\LT@nofcols
    \expandafter\@gobble
  \else
    \expandafter\LT@nofcols
  \fi}
%    \end{macrocode}
% \end{macro}
%
% \subsection{The {\ttfamily\bslash\bslash} and \cs{kill} Commands}
%
% \begin{macro}{\LT@tabularcr}
% \changes{v4.05}{1996/11/12}
%      {Code re-organised for the *-form processing.}
% The internal definition of "\\".
% In the "*" form, insert a "\nobreak" after the next "\cr" (or "\crcr").
%
% This star form processing was finally added in v4.05. For the previous
% six or seven years the comment at this point said
% \begin{quote}\small
% This definition also accepts "\\*", which acts in the same way as
% "\\". \env{tabular} does this, but \env{longtable} probably ought to
% make "\\*" prevent page breaking.
% \end{quote}
%
% "{\ifnum0=`}\fi" added in version 3.01, required if the first entry
% is empty.
% The above in fact is not good enough, as with \package{array} package
% it can introduce a "{}" group in math mode, which changes the spacing.
% So use the following variant. Added in v3.14.
% \changes{v3.14}{1995/04/25}
%      {More fun with \cs{ifnum} cf tools/1571}
%    \begin{macrocode}
\def\LT@tabularcr{%
  \relax\iffalse{\fi\ifnum0=`}\fi
  \@ifstar
    {\def\crcr{\LT@crcr\noalign{\nobreak}}\let\cr\crcr
     \LT@t@bularcr}%
    {\LT@t@bularcr}}
%    \end{macrocode}
% \end{macro}
%
% \begin{macro}{\LT@crcr}
% \changes{v4.05}{1996/11/12}
%      {Macro added}
%    \begin{macrocode}
\let\LT@crcr\crcr
%    \end{macrocode}
% \end{macro}
%
% \begin{macro}{\LT@setprevdepth}
% \changes{v4.05}{1996/11/12}
%      {Macro added}
% This will be redefined to set the "\prevdepth"
%  at the start of a chunk.
%    \begin{macrocode}
\let\LT@setprevdepth\relax
%    \end{macrocode}
% \end{macro}
%
% \begin{macro}{\LT@t@bularcr}
%    \begin{macrocode}
\def\LT@t@bularcr{%
%    \end{macrocode}
% Increment the counter, and do  \env{tabular}'s "\\" or finish the
% chunk.\\ The "\expandafter" trick was added in Version~3.
% Set the "\prevdepth" at the start of a new chunk. (Done here
% so not set in header chunks).
%    \begin{macrocode}
  \global\advance\LT@rows\@ne
  \ifnum\LT@rows=\LTchunksize
    \gdef\LT@setprevdepth{%
      \prevdepth\z@\global
      \global\let\LT@setprevdepth\relax}%
    \expandafter\LT@xtabularcr
  \else
    \ifnum0=`{}\fi
    \expandafter\LT@LL@FM@cr
  \fi}
%    \end{macrocode}
% \end{macro}
%
% \begin{macro}{\LT@xtabularcr}
% This justs looks for an optional argument.
%    \begin{macrocode}
\def\LT@xtabularcr{%
  \@ifnextchar[\LT@argtabularcr\LT@ntabularcr}
%    \end{macrocode}
% \end{macro}
%
% \begin{macro}{\LT@ntabularcr}
% The version with no optional argument.
% "\ifnum0=`{\fi}" added in version 3.01. Changed in 3.14.
%    \begin{macrocode}
\def\LT@ntabularcr{%
  \ifnum0=`{}\fi
  \LT@echunk
  \LT@start
  \unvbox\z@
  \LT@get@widths
  \LT@bchunk}
%    \end{macrocode}
% \end{macro}
%
% \begin{macro}{\LT@argtabularcr}
% The version with an optional argument.
% "\ifnum0=`{\fi}" added in version 3.01. Changed in 3.14.
%    \begin{macrocode}
\def\LT@argtabularcr[#1]{%
  \ifnum0=`{}\fi
  \ifdim #1>\z@
    \unskip\@xargarraycr{#1}%
  \else
    \@yargarraycr{#1}%
  \fi
%    \end{macrocode}
% Add the dummy row, and finish the "\halign".
%    \begin{macrocode}
  \LT@echunk
  \LT@start
  \unvbox\z@
  \LT@get@widths
  \LT@bchunk}
%    \end{macrocode}
% \end{macro}
%
% \begin{macro}{\LT@echunk}
% \changes{v4.05}{1996/11/12}
%      {\cs{unskip} added for pagebreak support}
% This ends the current chunk, and removes the dummy row.
%    \begin{macrocode}
\def\LT@echunk{%
  \crcr\LT@save@row\cr\egroup
  \global\setbox\@ne\lastbox
%    \end{macrocode}
% The following line was added in v4.05.
% \package{longtable} relies on "\lineskip" glue (which is 0pt) to
% provide break points between each row so the table may be split
%  into pages.
%
% Previous releases left the "\lineskip" glue at the end of each chunk
% that had been added when the dummy row was added. There was no glue
% at the start of the next chunk as \TeX\ normally dooes not put
% "\lineskip" glue at the top of a box. This meant that normally the
% chunks fitted together perfectly, however "\noalign" material at a
% chunk boundary came before the first row of the next chunk
% but after the lineskip glue at the end of this chunk. This is the
% wrong place, e.g., it means even a "\penalty10000" does not stop a
% break as the "\lineskip" glue in the previous item on the list
% provides a legal breakpoint. So now remove the "\lineskip" glue that
% was before the dummy row and introduce "\LT@setprevdepth" to set the
% "\prevdepth" at the start of the next chunk, to make sure "\lineskip"
% glue is added later.
%    \begin{macrocode}
    \unskip
  \egroup}
%    \end{macrocode}
% \end{macro}
%
% \begin{macro}{\LT@entry}
% \changes{v4.00}{1996/04/08}
%      {(DK) Macro added}
% \changes{v4.01}{1996/04/11}
%      {(DPC) Use \cs{ifhmode} trick to determine first entry}
% We here give the `basic' definition of "\LT@entry", namely that used
% in alignment templates. It has a "\kern" only if the maximum is
% imposed from a different chunk.
% The "\ifhmode" test reveals the first entry, when we don't want to add
% an "&". 
%    \begin{macrocode}
\def\LT@entry#1#2{%
  \ifhmode\@firstofone{&}\fi\omit
  \ifnum#1=\c@LT@chunks
  \else
    \kern#2\relax
  \fi}
%    \end{macrocode}
% \end{macro}
%
% \begin{macro}{\LT@entry@chop}
% \changes{v4.00}{1996/04/08}
%      {(DK) Macro added}
% This definition for the argument of "\LT@save@row" is used to scrap
% all those maxima which could not be verified because they occur
% after the end of the table. This can happen only if a table has been
% shortened (or the sequencing got mixed up) since the
% previous run.
% Note that this is premature: the last chunk still is going to be
% set, and with the chopped limits. 
%    \begin{macrocode}
\def\LT@entry@chop#1#2{%
  \noexpand\LT@entry
    {\ifnum#1>\c@LT@chunks
       1}{0pt%
     \else
       #1}{#2%
     \fi}}
%    \end{macrocode}
% \end{macro}
%
% \begin{macro}{\LT@entry@write}
% \changes{v4.07}{1997/10/16}
%      {Avoid use of percent. tools/2631}
% To write an entry for the "aux" file, we use a slightly
% surprising definition which has the sole purpose of avoiding
% overfull lines (which might break \TeX{}'s limits when reading the
% "aux" file, probably you'd need to have a few hundred columns before
% this happened but\ldots). 
%    \begin{macrocode}
\def\LT@entry@write{%
  \noexpand\LT@entry^^J%
  \@spaces}
%    \end{macrocode}
% \end{macro}
%
% \begin{macro}{\LT@kill}
% This ends the current chunk as above, but strips off two rows, the
% `dummy row' and the `killed row' before starting the next chunk.
% Since V3.04, the old chunk is reboxed at the start of the box
% containing the next chunk. This allows "\kill" to be used in headers,
% which must be processed in a single box.
%    \begin{macrocode}
\def\LT@kill{%
  \LT@echunk
  \LT@get@widths
  \expandafter\LT@rebox\LT@bchunk}
%    \end{macrocode}
% \end{macro}
%
% \begin{macro}{\LT@rebox}
% Drop the old chunk (box0) back at the top of the new chunk, removing
% the killed row. This macro added at V3.04.
%    \begin{macrocode}
\def\LT@rebox#1\bgroup{%
  #1\bgroup
  \unvbox\z@
  \unskip
  \setbox\z@\lastbox}
%    \end{macrocode}
% \end{macro}
%
% \subsection{The Dummy Row}
%
% The dummy row is kept inside of the macro "\LT@save@row".
%
% \begin{macro}{\LT@blank@row}
% \begin{macro}{\LT@build@blank}
% \changes{v4.00}{1996/04/08}
%      {(DK) Macro added}
% \changes{v4.01}{1996/04/11}
%      {(DPC) Dont mess with \cs{multicolumn} on draft passes}
% Create a blank row if we are not using the info in the ".aux" file. 
%    \begin{macrocode}
\def\LT@blank@row{%
  \xdef\LT@save@row{\expandafter\LT@build@blank
    \romannumeral\number\LT@cols 001 }}
%    \end{macrocode}
% Whoops! What's that supposed to be? A drop-in replacement for the
% first task of Appendix~D in the \TeX book. The "\romannumeral"
% produces "\LT@cols" instances of "m" followed by "i". The below
% macro then replaces the "m"s by appropriate entries.
%    \begin{macrocode}
\def\LT@build@blank#1{%
  \if#1m%
    \noexpand\LT@entry{1}{0pt}%
    \expandafter\LT@build@blank
  \fi}
%    \end{macrocode}
% \end{macro}
% \end{macro}
%
% \begin{macro}{\LT@make@row}
% \changes{v4.00}{1996/04/08}
%      {(DK) New implementation}
% \changes{v4.01}{1996/04/11}
%      {(DPC) Make this the default behaviour, not needing
%      \cs{setlongtables}}
%
% Prior to version 4, by default did not use information in the 
% ".aux" file but now we can define "\LT@make@row" to use the ".aux"
% file, even on the `draft' passes.
%    \begin{macrocode}
\def\LT@make@row{%
  \global\expandafter\let\expandafter\LT@save@row
    \csname LT@\romannumeral\c@LT@tables\endcsname
  \ifx\LT@save@row\relax
    \LT@blank@row
%    \end{macrocode}
% Now a slightly difficult part comes. Before we decide making the
% template from the ".aux" file info we check that the number of
% fields has remained the same. If it hasn't, either the table format
% has changed, or we have the wrong table altogether. In both cases,
% we decide to better drop all gathered information and start over.
% \changes{v4.01}{1996/04/11}
%      {(DPC) Use \cs{if} test rather than \cs{ifx}\cs{@empty}}
%
% The expansion between "!"\ldots"!" below will be empty if the number
% of "\LT@entry" macros 
% including arguments in "\LT@save@row" is equal to "\LT@cols". If it
% is not empty, we throw the row away and start from scratch.
%    \begin{macrocode}
  \else
    {\let\LT@entry\or
     \if!%
         \ifcase\expandafter\expandafter\expandafter\LT@cols
         \expandafter\@gobble\LT@save@row
         \or
         \else
           \relax
         \fi
        !%
     \else
       \aftergroup\LT@blank@row
     \fi}%
  \fi}
%    \end{macrocode}
% \end{macro}
%
% \begin{macro}{\setlongtables}
% Redefine "\LT@make@row" to use information in the ".aux" file,
% if there is a saved row for this table with the right number of
% columns.
%
% Since Version 3.02, \package{longtable} has used the internal counter
% "\c@LT@tables" rather than the \LaTeX\ counter \textsf{table}.
% The warning message was added at V3.04, as was the "\global", to stop
% save-stack overflow.
%
% Since Version 4.01 "\setlongtables" does nothing as it is not
% needed, but is defined as "\relax" for the benefit of old documents.
% \changes{v3.12}{1994/06/30}
%      {Warning altered to fit line on terminal.}
% \changes{v4.01}{1996/04/11}
%      {(DPC) make into no op}
%    \begin{macrocode}
\let\setlongtables\relax
%    \end{macrocode}
% \end{macro}
%
% \begin{macro}{\LT@get@widths}
% This is the heart of \package{longtable}. If it were not for the table
% head and foot, this macro together with the modified "\\" command
% would form the basis of quite a simple little package file for long
% tables. It is closely modelled on the "\endvrulealign" macro of
% appendix D of the \TeX book.
%    \begin{macrocode}
\def\LT@get@widths{%
%    \end{macrocode}
% "\global" added at V3.04, to stop save-stack overflow.
%    \begin{macrocode}
%    \end{macrocode}
% Loop through the last row, discarding glue, and saving box widths. At
% V3.04 changed the scratch box to 2, as the new "\kill" requires that
% "\box0" be preserved.
%    \begin{macrocode}
  \setbox\tw@\hbox{%
    \unhbox\@ne
    \let\LT@old@row\LT@save@row
    \global\let\LT@save@row\@empty
    \count@\LT@cols
    \loop
      \unskip
      \setbox\tw@\lastbox
    \ifhbox\tw@
      \LT@def@row
      \advance\count@\m@ne
    \repeat}%
%    \end{macrocode}
% Remember the widths if we are in the first chunk.
%    \begin{macrocode}
  \ifx\LT@@save@row\@undefined
    \let\LT@@save@row\LT@save@row
  \fi}
%    \end{macrocode}
% \end{macro}
%
% \begin{macro}{\LT@def@row}
% \changes{v4.00}{1996/04/08}
%      {(DK) New implementation}
% Add a column to the dummy row. Name changed from "\defLT@save@row"
% in Version~3, to preserve the "\LT@" naming convention.
%    \begin{macrocode}
\def\LT@def@row{%
%    \end{macrocode}
% We start by picking the respective entry from our old row.
% These redefinitions of "\LT@entry" are local to the group started
% in "\LT@get@widths".
%    \begin{macrocode}
  \let\LT@entry\or
  \edef\@tempa{%
    \ifcase\expandafter\count@\LT@old@row
    \else
      {1}{0pt}%
    \fi}%
%    \end{macrocode}
% Now we tack the right combination in front of "\LT@save@row":
%    \begin{macrocode}
  \let\LT@entry\relax
  \xdef\LT@save@row{%
    \LT@entry
    \expandafter\LT@max@sel\@tempa
    \LT@save@row}}
%    \end{macrocode}
% \end{macro}
%
% \begin{macro}{\LT@max@sel}
% \changes{v4.00}{1996/04/08}
%      {(DK) macro added}
% \changes{v4.01}{1996/04/11}
%      {(DPC) minor modifications}
% And this is how to select the right combination. Note that we take
% the old maximum information only if the size does not change in
% \emph{either} direction. If the size has grown, we of course have a
% new maximum. If the size has shrunk, the old maximum (which was
% explicitly not enforced because of being in the current chunk) is
% invalid, and we start with this chunk as the new size. Note that
% even in the case of equality we \emph{must} use the "\the\wd\tw@"
% construct instead of "#2" because "#2" might be read in from the
% file, and so could have "\catcode"~11 versions of "p" and~"t" in~it
% which we want to be replaced by their `proper' "\catcode"~12 versions.
%    \begin{macrocode}
\def\LT@max@sel#1#2{%
  {\ifdim#2=\wd\tw@
     #1%
   \else
     \number\c@LT@chunks
   \fi}%
  {\the\wd\tw@}}
%    \end{macrocode}
% \end{macro}
%
% \subsection{The \cs{hline} Command}
%
% \begin{macro}{\LT@hline}
% "\hline" and "\hline\hline" both produce \emph{two} lines.
% The only difference being the glue and penalties between them.
% This is so that a page break at a "\hline" produces a line on both
% pages.\footnote
% {\env{longtable} has always done this, but perhaps it would be
% better if hlines were \emph{omitted} at a page break, as the head and
% foot usually put a hline here anyway.}
% Also this "\hline" is more like a "\cline{1-\LT@cols}".
% \env{tabular}'s "\hline" would draw lines the full width of the page.
%    \begin{macrocode}
\def\LT@hline{%
  \noalign{\ifnum0=`}\fi
    \penalty\@M
    \futurelet\@let@token\LT@@hline}
%    \end{macrocode}
% \end{macro}
%
% \begin{macro}{\LT@@hline}
% This code is based on "\cline". Two copies of the line are produced,
% as described above.
%    \begin{macrocode}
\def\LT@@hline{%
  \ifx\@let@token\hline
    \global\let\@gtempa\@gobble
    \gdef\LT@sep{\penalty-\@medpenalty\vskip\doublerulesep}%
  \else
    \global\let\@gtempa\@empty
    \gdef\LT@sep{\penalty-\@lowpenalty\vskip-\arrayrulewidth}%
  \fi
  \ifnum0=`{\fi}%
  \multispan\LT@cols
     \unskip\leaders\hrule\@height\arrayrulewidth\hfill\cr
  \noalign{\LT@sep}%
  \multispan\LT@cols
     \unskip\leaders\hrule\@height\arrayrulewidth\hfill\cr
  \noalign{\penalty\@M}%
  \@gtempa}
%    \end{macrocode}
% \end{macro}
%
% \subsection{Captions}
%
% \begin{macro}{\LT@caption}
% The caption is "\multicolumn{\LT@cols}{c}{"\meta{a parbox with the
% table's caption}"}"
%    \begin{macrocode}
\def\LT@caption{%
  \noalign\bgroup
    \@ifnextchar[{\egroup\LT@c@ption\@firstofone}\LT@capti@n}
%    \end{macrocode}
% \end{macro}
%
% \begin{macro}{\LT@c@ption}
% Caption command (with [optional argument]).  "\protect" added in
% Version~3. "\fnum@table" added at V3.05.
% \changes{v3.14}{1995/05/02}
%      {Call \cs{LT@makecaption} not \cs{LT@mkcaption}}
% \changes{v3.14}{1995/05/24}
%      {Add new control argument}
%    \begin{macrocode}
\def\LT@c@ption#1[#2]#3{%
  \LT@makecaption#1\fnum@table{#3}%
  \def\@tempa{#2}%
  \ifx\@tempa\@empty\else
     {\let\\\space
     \addcontentsline{lot}{table}{\protect\numberline{\thetable}{#2}}}%
  \fi}
%    \end{macrocode}
% \end{macro}
%
% \begin{macro}{\LT@capti@n}
% Caption command (no [optional argument])
% \changes{v3.14}{1995/05/02}
%      {Call \cs{LT@makecaptionx} not \cs{LT@mkcaption}}
% \changes{v3.14}{1995/05/24}
%      {Call \cs{LT@makecaption} with \cs{@gobble} or \cs{@firstofone}}
%    \begin{macrocode}
\def\LT@capti@n{%
  \@ifstar
    {\egroup\LT@c@ption\@gobble[]}%
    {\egroup\@xdblarg{\LT@c@ption\@firstofone}}}
%    \end{macrocode}
% \end{macro}
%
%
% \begin{macro}{\LT@makecaption}
% Put the caption in a box of width 0pt, so that it never affects the
% column widths. Inside that is a "\parbox" of width
% "\LTcapwidth".
% \changes{v3.14}{1995/05/02}
%      {Renamed from \cs{LT@mkcaption}, 
%       and modified to call \cs{@makecaption}}
% \changes{v3.14}{1995/05/02}
%      {Use the first arg to remove counter for star form}
%    \begin{macrocode}
\def\LT@makecaption#1#2#3{%
  \LT@mcol\LT@cols c{\hbox to\z@{\hss\parbox[t]\LTcapwidth{%
%    \end{macrocode}
% Based on article class "\@makecaption", "#1" is "\@gobble" in star
% form, and "\@firstofone" otherwise.
%    \begin{macrocode}
    \sbox\@tempboxa{#1{#2: }#3}%
    \ifdim\wd\@tempboxa>\hsize
      #1{#2: }#3%
    \else
      \hbox to\hsize{\hfil\box\@tempboxa\hfil}%
    \fi
    \endgraf\vskip\baselineskip}%
  \hss}}}
%    \end{macrocode}
% \end{macro}
%
%
% \subsection{The Output Routine}
%
% The method used here for interfacing a special purpose output routine
% to the standard \LaTeX\ routine is lifted straight out of
% F.~Mittelbach's \package{multicol} package.
%
% \begin{macro}{\LT@output}
%     Actually this is not so bad, with FM leading the way.
%    \begin{macrocode}
\def\LT@output{%
  \ifnum\outputpenalty <-\@Mi
    \ifnum\outputpenalty > -\LT@end@pen
%    \end{macrocode}
%     If this was a float or a marginpar we complain.
%    \begin{macrocode}
      \LT@err{floats and marginpars not allowed in a longtable}\@ehc
    \else
%    \end{macrocode}
% We have reached the end of the table, on the scroll at least,
%    \begin{macrocode}
      \setbox\z@\vbox{\unvbox\@cclv}%
      \ifdim \ht\LT@lastfoot>\ht\LT@foot
%    \end{macrocode}
% The last foot might not fit, so:\footnote{An alternative would be to
% vsplit off a bit of the last chunk, so that the last page did not just
% have head and foot sections, but it is hard to do this in a consistent
% manner.}
%    \begin{macrocode}
        \dimen@\pagegoal
        \advance\dimen@-\ht\LT@lastfoot
        \ifdim\dimen@<\ht\z@
          \setbox\@cclv\vbox{\unvbox\z@\copy\LT@foot\vss}%
          \@makecol
          \@outputpage
          \setbox\z@\vbox{\box\LT@head}%
%    \end{macrocode}
% End of "\ifdim\dimen@<\ht\@cclc".
%    \begin{macrocode}
        \fi
%    \end{macrocode}
% End of "\ifdim \ht\LT@lastfoot > \ht\LT@foot".
%    \begin{macrocode}
      \fi
%    \end{macrocode}
% Reset "\@colroom".
% \changes{v3.14}{1995/05/02}
%      {Reset \cs{@colroom}, for tools/1584}
%    \begin{macrocode}
      \global\@colroom\@colht
      \global\vsize\@colht
%    \end{macrocode}
% Put the last page of the table on to the main vertical list.
%    \begin{macrocode}
      \vbox
        {\unvbox\z@\box\ifvoid\LT@lastfoot\LT@foot\else\LT@lastfoot\fi}%
%    \end{macrocode}
% End of "\ifnum\outputpenalty > -\LT@end@pen".
%    \begin{macrocode}
    \fi
%    \end{macrocode}
% Else "\outputpenalty > -\@Mi".
%    \begin{macrocode}
  \else
%    \end{macrocode}
% If we have not reached the end of the table,
%    \begin{macrocode}
    \setbox\@cclv\vbox{\unvbox\@cclv\copy\LT@foot\vss}%
    \@makecol
    \@outputpage
%    \end{macrocode}
% Reset "\vsize".
% \changes{v3.14}{1995/05/02}
%      {Reset \cs{vsize}, for tools/1584}
%    \begin{macrocode}
      \global\vsize\@colroom
%    \end{macrocode}
% Put the head at the top of the next page.
% \changes{v4.11}{2004/02/01}
%      {\cs{nobreak}, for tools/3484}
%    \begin{macrocode}
    \copy\LT@head\nobreak
%    \end{macrocode}
% End of "\ifnum\outputpenalty <-\@Mi".
%    \begin{macrocode}
  \fi}
%    \end{macrocode}
% \end{macro}
%
% \subsection{Commands for the the table head and foot}
%
% \begin{macro}{\LT@end@hd@ft}
% The core of "\endhead" and friends. Store the current chunk in the
% box specified by "#1". Issue an error if the table has already
% started. Then start a new chunk.
%    \begin{macrocode}
\def\LT@end@hd@ft#1{%
  \LT@echunk
%    \end{macrocode}
% Changed from "\relax" to "\endgraf" at V3.04, see "\LT@start".
%    \begin{macrocode}
  \ifx\LT@start\endgraf
    \LT@err
     {Longtable head or foot not at start of table}%
     {Increase LTchunksize}%
  \fi
  \setbox#1\box\z@
  \LT@get@widths
  \LT@bchunk}
%    \end{macrocode}
% \end{macro}
%
% \begin{macro}{\endfirsthead}
% \begin{macro}{\endhead}
% \begin{macro}{\endfoot}
% \begin{macro}{\endlastfoot}
% Call "\LT@end@hd@ft" with the appropriate box.
%    \begin{macrocode}
\def\endfirsthead{\LT@end@hd@ft\LT@firsthead}
\def\endhead{\LT@end@hd@ft\LT@head}
\def\endfoot{\LT@end@hd@ft\LT@foot}
\def\endlastfoot{\LT@end@hd@ft\LT@lastfoot}
%    \end{macrocode}
% \end{macro}
% \end{macro}
% \end{macro}
% \end{macro}
%
% \subsection{The \cs{multicolumn} command}
%
% Earlier versions needed a special `draft' form of "\multicolumn".
% This is not needed in version~4, and so these commands have been
% removed. 
%
% \begin{macro}{\LTmulticolumn}
% \changes{v4.01}{1996/04/11}
%      {(DPC) macro removed}
% \end{macro}
%
% \begin{macro}{\LT@mcwarn}
% \changes{v4.01}{1996/04/11}
%      {(DPC) macro removed}
% \end{macro}
%
% \subsection{Footnotes}
%
% The standard "\footnote" command works in a "c" column, but we
% need to modify the definition in a "p" column to overcome the
% extra level of boxing. These macros are based on the \package{array}
% package, but should be OK for the standard \env{tabular}.
%
% \begin{macro}{\LT@startpbox}
% \changes{v4.09}{1998/05/13}
%      {Use \cs{setlength}, so that calc extensions apply. tools/2793}
% Add extra code to switch the definition of "\@footnotetext".
%    \begin{macrocode}
\def\LT@startpbox#1{%
  \bgroup
    \let\@footnotetext\LT@p@ftntext
    \setlength\hsize{#1}%
    \@arrayparboxrestore
    \vrule \@height \ht\@arstrutbox \@width \z@}
%    \end{macrocode}
% \end{macro}
%
% \begin{macro}{\LT@endpbox}
% After the parbox is closed, expand "\LT@p@ftn" which will execute a
% series of\\
% "\footnotetext["\meta{num}"]{"\meta{note}"}"\\
% commands. After being lifted out of the parbox, they can migrate on
% their own from here.
% \changes{v3.10}{1994/05/15}
%     {Use \cs{@finalstrut}}
% \changes{v4.03}{1996/05/07}
%     {Use \cs{hfil} for tools/2120}
%    \begin{macrocode}
\def\LT@endpbox{%
  \@finalstrut\@arstrutbox
  \egroup
  \the\LT@p@ftn
  \global\LT@p@ftn{}%
  \hfil}
%    \end{macrocode}
% \end{macro}
%
% \begin{macro}{\LT@p@ftntext}
% Inside the `p' column, just save up the footnote text in a token
% register.
%    \begin{macrocode}
\def\LT@p@ftntext#1{%
  \edef\@tempa{\the\LT@p@ftn\noexpand\footnotetext[\the\c@footnote]}%
  \global\LT@p@ftn\expandafter{\@tempa{#1}}}%
%    \end{macrocode}
% \end{macro}
%
%    \begin{macrocode}
%</package>
%    \end{macrocode}
%
% \Finale
\endinput


